What Operations can be Performed Directly on Compressed Arrays, and with What Error?

In response to the rapidly escalating costs of computing with large matrices and tensors caused by data movement, several lossy compression methods have been developed to significantly reduce data volumes. Unfortunately, all these methods require the data to be decompressed before further computations are done. In this work, we develop a lossy compressor that allows a dozen fairly fundamental operations directly on compressed data while offering good compression ratios and modest errors. We implement a new compressor PyBlaz based on the familiar GPU-powered PyTorch framework, and evaluate it on three non-trivial applications, choosing different number systems for internal representation. Our results demonstrate that the compressed-domain operations achieve good scalability with problem sizes while incurring errors well within acceptable limits. To our best knowledge, this is the first such lossy compressor that supports compressed-domain operations while achieving acceptable performance as well as error.

==> outline.txt <==

* Intro
  - General motivations
  - description of the contents
    > focus is on ZFP-like methods
    > study of compr ops in pyblaz (our tool)
    > compressed-space operations
      . general nature
      . error-free or error-inducing (after compr.
        error is there more?)
    > S5.1 exp plans: what we study
    > S5.2 highlights of results obtained
    >
  - Roadmap
    . S2 background
      - jpeg and zfp-like methods
      - orig pyblaz and adaptations
        > HD: reasons for modifications: support
	  some ops directly/...

      - 
    . S3 pyblaz arch
    . S4 compressed-space ops
    . S5
      - S5.1 Experimental Plans (short)
         > what types of study makes sense?
	 > what do we do?
	 > where are these shown in S5.2
      - S5.2
         > study-1: Shallow-water
	   . SWS julia code
	   . diff prec
	   . obs: ...
	 > study-2: LGG
	 > study-3:
	 > study-4: plut data
    . S6 Discussions, conclusions
 


